A Hierarchical Region-Based Approach for Efficient Multi-Robot Exploration

Multi-robot autonomous exploration in an unknown environment is an important application in robotics.Traditional exploration methods only use information around frontier points or viewpoints, ignoring spatial information of unknown areas. Moreover, finding the exact optimal solution for multi-robot task allocation is NP-hard, resulting in significant computational time consumption. To address these issues, we present a hierarchical multi-robot exploration framework using a new modeling method called RegionGraph. The proposed approach makes two main contributions: 1) A new modeling method for unexplored areas that preserves their spatial information across the entire space in a weighted graph called RegionGraph. 2) A hierarchical multi-robot exploration framework that decomposes the global exploration task into smaller subtasks, reducing the frequency of global planning and enabling asynchronous exploration. The proposed method is validated through both simulation and real-world experiments, demonstrating a 20% improvement in efficiency compared to existing methods.

==> Readme.txt <==
1. Overall Description
This video demonstrates the overall framework, simulation experiments, and real-world experiments conducted as part of our research. The content highlights the proposed methodology, its implementation in simulated environments, and validation through real-world experiments.

2. Multimedia Player Information
The video is in MP4 format and can be played using any multimedia player that supports MP4, such as VLC Media Player, Windows Media Player, or QuickTime.

3. Author Contact Information
For any inquiries, please contact:

Tianhao Zhao: zhaotianhao@zju.edu.cn
Di Meng: monty@zju.edu.cn
Qiuguo Zhu: qgzhu@zju.edu.cn
